Numerical implementation of evolution equations for twist-3 collinear PDFs

Twist-3 collinear parton distribution functions (PDFs) are matrix elements of quark-gluon-quark or three-gluons light-cone operators. They depend on three momentum fraction variables, which are restricted to a hexagon region, and the evolution kernels are defined via two-dimensional convolution in these variables. We present the numerical realisation of the twist-3 evolution equations at leading order in the strong coupling for all kinds of twist-3 PDF (quark, gluon, chiral-even/odd, etc). We provide two independent codes (in C and Fortran) that have been extensively cross-checked, and are ready-to-use. We supplement the paper with a review of known properties of twist-3 PDFs.

==> Figures/OverleafGrid.dat <==
0.010000000000000004	0.	-0.010000000000000004
0.025118864315095805	0.	-0.025118864315095805
0.06309573444801932	0.	-0.06309573444801932
0.15848931924611137	0.	-0.15848931924611137
0.39810717055349726	0.	-0.39810717055349726
1.	0.	-1.
0.007500000000000003	0.002500000000000001	-0.010000000000000004
0.018839148236321854	0.006279716078773951	-0.025118864315095805
0.04732180083601449	0.01577393361200483	-0.06309573444801932
0.11886698943458353	0.03962232981152784	-0.15848931924611137
0.29858037791512293	0.09952679263837431	-0.39810717055349726
0.75	0.25	-1.
0.005000000000000002	0.005000000000000002	-0.010000000000000004
0.012559432157547902	0.012559432157547902	-0.025118864315095805
0.03154786722400966	0.03154786722400966	-0.06309573444801932
0.07924465962305569	0.07924465962305569	-0.15848931924611137
0.19905358527674863	0.19905358527674863	-0.39810717055349726
0.5	0.5	-1.
0.002500000000000001	0.007500000000000003	-0.010000000000000004
0.006279716078773951	0.018839148236321854	-0.025118864315095805
0.01577393361200483	0.04732180083601449	-0.06309573444801932
0.03962232981152784	0.11886698943458353	-0.15848931924611137
0.09952679263837431	0.29858037791512293	-0.39810717055349726
0.25	0.75	-1.
0.	0.010000000000000004	-0.010000000000000004
0.	0.025118864315095805	-0.025118864315095805
0.	0.06309573444801932	-0.06309573444801932
0.	0.15848931924611137	-0.15848931924611137
0.	0.39810717055349726	-0.39810717055349726
0.	1.	-1.
-0.002500000000000001	0.010000000000000004	-0.007500000000000003
-0.006279716078773951	0.025118864315095805	-0.018839148236321854
-0.01577393361200483	0.06309573444801932	-0.04732180083601449
-0.03962232981152784	0.15848931924611137	-0.11886698943458353
-0.09952679263837431	0.39810717055349726	-0.29858037791512293
-0.25	1.	-0.75
-0.005000000000000002	0.010000000000000004	-0.005000000000000002
-0.012559432157547902	0.025118864315095805	-0.012559432157547902
-0.03154786722400966	0.06309573444801932	-0.03154786722400966
-0.07924465962305569	0.15848931924611137	-0.07924465962305569
-0.19905358527674863	0.39810717055349726	-0.19905358527674863
-0.5	1.	-0.5
-0.007500000000000003	0.010000000000000004	-0.002500000000000001
-0.018839148236321854	0.025118864315095805	-0.006279716078773951
-0.04732180083601449	0.06309573444801932	-0.01577393361200483
-0.11886698943458353	0.15848931924611137	-0.03962232981152784
-0.29858037791512293	0.39810717055349726	-0.09952679263837431
-0.75	1.	-0.25
-0.010000000000000004	0.010000000000000004	0.
-0.025118864315095805	0.025118864315095805	0.
-0.06309573444801932	0.06309573444801932	0.
-0.15848931924611137	0.15848931924611137	0.
-0.39810717055349726	0.39810717055349726	0.
-1.	1.	0.
-0.010000000000000004	0.007500000000000003	0.002500000000000001
-0.025118864315095805	0.018839148236321854	0.006279716078773951
-0.06309573444801932	0.04732180083601449	0.01577393361200483
-0.15848931924611137	0.11886698943458353	0.03962232981152784
-0.39810717055349726	0.29858037791512293	0.09952679263837431
-1.	0.75	0.25
-0.010000000000000004	0.005000000000000002	0.005000000000000002
-0.025118864315095805	0.012559432157547902	0.012559432157547902
-0.06309573444801932	0.03154786722400966	0.03154786722400966
-0.15848931924611137	0.07924465962305569	0.07924465962305569
-0.39810717055349726	0.19905358527674863	0.19905358527674863
-1.	0.5	0.5
-0.010000000000000004	0.002500000000000001	0.007500000000000003
-0.025118864315095805	0.006279716078773951	0.018839148236321854
-0.06309573444801932	0.01577393361200483	0.04732180083601449
-0.15848931924611137	0.03962232981152784	0.11886698943458353
-0.39810717055349726	0.09952679263837431	0.29858037791512293
-1.	0.25	0.75
-0.010000000000000004	0.	0.010000000000000004
-0.025118864315095805	0.	0.025118864315095805
-0.06309573444801932	0.	0.06309573444801932
-0.15848931924611137	0.	0.15848931924611137
-0.39810717055349726	0.	0.39810717055349726
-1.	0.	1.
-0.007500000000000003	-0.002500000000000001	0.010000000000000004
-0.018839148236321854	-0.006279716078773951	0.025118864315095805
-0.04732180083601449	-0.01577393361200483	0.06309573444801932
-0.11886698943458353	-0.03962232981152784	0.15848931924611137
-0.29858037791512293	-0.09952679263837431	0.39810717055349726
-0.75	-0.25	1.
-0.005000000000000002	-0.005000000000000002	0.010000000000000004
-0.012559432157547902	-0.012559432157547902	0.025118864315095805
-0.03154786722400966	-0.03154786722400966	0.06309573444801932
-0.07924465962305569	-0.07924465962305569	0.15848931924611137
-0.19905358527674863	-0.19905358527674863	0.39810717055349726
-0.5	-0.5	1.
-0.002500000000000001	-0.007500000000000003	0.010000000000000004
-0.006279716078773951	-0.018839148236321854	0.025118864315095805
-0.01577393361200483	-0.04732180083601449	0.06309573444801932
-0.03962232981152784	-0.11886698943458353	0.15848931924611137
-0.09952679263837431	-0.29858037791512293	0.39810717055349726
-0.25	-0.75	1.
0.	-0.010000000000000004	0.010000000000000004
0.	-0.025118864315095805	0.025118864315095805
0.	-0.06309573444801932	0.06309573444801932
0.	-0.15848931924611137	0.15848931924611137
0.	-0.39810717055349726	0.39810717055349726
0.	-1.	1.
0.002500000000000001	-0.010000000000000004	0.007500000000000003
0.006279716078773951	-0.025118864315095805	0.018839148236321854
0.01577393361200483	-0.06309573444801932	0.04732180083601449
0.03962232981152784	-0.15848931924611137	0.11886698943458353
0.09952679263837431	-0.39810717055349726	0.29858037791512293
0.25	-1.	0.75
0.005000000000000002	-0.010000000000000004	0.005000000000000002
0.012559432157547902	-0.025118864315095805	0.012559432157547902
0.03154786722400966	-0.06309573444801932	0.03154786722400966
0.07924465962305569	-0.15848931924611137	0.07924465962305569
0.19905358527674863	-0.39810717055349726	0.19905358527674863
0.5	-1.	0.5
0.007500000000000003	-0.010000000000000004	0.002500000000000001
0.018839148236321854	-0.025118864315095805	0.006279716078773951
0.04732180083601449	-0.06309573444801932	0.01577393361200483
0.11886698943458353	-0.15848931924611137	0.03962232981152784
0.29858037791512293	-0.39810717055349726	0.09952679263837431
0.75	-1.	0.25
0.010000000000000004	-0.010000000000000004	0.
0.025118864315095805	-0.025118864315095805	0.
0.06309573444801932	-0.06309573444801932	0.
0.15848931924611137	-0.15848931924611137	0.
0.39810717055349726	-0.39810717055349726	0.
1.	-1.	0.
0.010000000000000004	-0.007500000000000003	-0.002500000000000001
0.025118864315095805	-0.018839148236321854	-0.006279716078773951
0.06309573444801932	-0.04732180083601449	-0.01577393361200483
0.15848931924611137	-0.11886698943458353	-0.03962232981152784
0.39810717055349726	-0.29858037791512293	-0.09952679263837431
1.	-0.75	-0.25
0.010000000000000004	-0.005000000000000002	-0.005000000000000002
0.025118864315095805	-0.012559432157547902	-0.012559432157547902
0.06309573444801932	-0.03154786722400966	-0.03154786722400966
0.15848931924611137	-0.07924465962305569	-0.07924465962305569
0.39810717055349726	-0.19905358527674863	-0.19905358527674863
1.	-0.5	-0.5
0.010000000000000004	-0.002500000000000001	-0.007500000000000003
0.025118864315095805	-0.006279716078773951	-0.018839148236321854
0.06309573444801932	-0.01577393361200483	-0.04732180083601449
0.15848931924611137	-0.03962232981152784	-0.11886698943458353
0.39810717055349726	-0.09952679263837431	-0.29858037791512293
1.	-0.25	-0.75
